A Data-driven Under Frequency Load Shedding Scheme in Power Systems

Under frequency load shedding (UFLS) constitutes the very last resort for preventing total blackouts and cascading events. Fluctuating operating conditions and weak resilience of the future grid require UFLS strategies adapt to various operating conditions and non-envisioned faults. This paper develops a novel data-enabled predictive control algorithm KLS to achieve the optimal one-shot load shedding for power system frequency safety. The algorithm utilizes a latent extractor network to track parameter variations in the system dynamic model, enabling a coordinate transformation from the delay embedded space to a new space where the dynamics can be linearly represented. To address approximation inaccuracies and the discrete nature of load shedding, a safety margin tuning scheme is integrated into the KLS framework, ensuring that the system frequency trajectory remains within the safety range. Simulation results show the adaptability, prediction capability and control effect of the proposed UFLS strategy.

==> table.txt <==
\begin{table*}[!htbp]%
\centering
\caption{Major costs and the influence factors} \label{tab:Major costs and the influence factors}
\begin{tabular}{cccclllllll}
\hline\toprule
\multicolumn{2}{c}{\multirow{2}{*}{Major costs}} &
  \multicolumn{2}{c}{\begin{tabular}[c]{@{}c@{}}Major costs of hydrogen \\ Supply Chain\end{tabular}} &
  \multicolumn{7}{c}{\multirow{2}{*}{Influence factors}} \\ \cline{3-4}
\multicolumn{2}{c}{} &
  \multicolumn{1}{l}{Traditional} &
  \multicolumn{1}{l}{By-product} &
  \multicolumn{7}{c}{} \\ \hline\bottomrule
\multirow{2}{*}{Production} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Production technology\\ 2) Scale of production\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{2}{*}{Storage} &
  Investment &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{\multirow{2}{*}{\begin{tabular}[c]{@{}l@{}}1) Storage technology\\ 2) Storage capacity\end{tabular}}} \\
 &
  Operation &
  \checkmark &
  \multicolumn{1}{l}{} &
  \multicolumn{7}{l}{} \\ \hline
\multirow{3}{*}{Transportation} &
  Investment &
  \checkmark &
  \checkmark &
  \multicolumn{7}{l}{\multirow{3}{*}{\begin{tabular}[c]{@{}l@{}}1) Transportation mode\\ 2) Hydrogen volume\\ 3) Transport distance\end{tabular}}} \\
 &
  \multirow{2}{*}{Operation} &
  \multirow{2}{*}{\checkmark} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
   &
   &
  \multicolumn{7}{l}{} \\ \hline
\multirow{4}{*}{\begin{tabular}[c]{@{}c@{}}Secondary\\ processing\end{tabular}} &
  \multirow{2}{*}{Investment} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}1) Type of processing \\ equipment\\ 2) TOU eletricity price\\ 3) Hydrogen volume\end{tabular}}} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\
 &
  \multirow{2}{*}{Operation} &
  \multicolumn{1}{l}{\multirow{2}{*}{}} &
  \multirow{2}{*}{\checkmark} &
  \multicolumn{7}{l}{} \\
 &
   &
  \multicolumn{1}{l}{} &
   &
  \multicolumn{7}{l}{} \\ \hline
% \multicolumn{11}{l}{\multirow{4}{*}{\begin{tabular}[c]{@{}l@{}}Remarks:\\ 1) Transportation mode includes CH2 and LH2 in this paper.\\ 2) Scale of production, storage capacity and transport distance are decision variables in the\\  traditional hydrogen supply chain, but they are fixed and known in the by-product hydrogen supply chain.\end{tabular}}} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\
% \multicolumn{11}{l}{} \\ \hline
\end{tabular}
\end{table*}

